Last-Iterate Stationarity of Muon with Finitely Many Newton-Schulz Iterations

Muon has demonstrated strong empirical performance in large-scale language-model training, motivating a deeper theoretical understanding of its practical implementation. Unlike the idealized polar-factor update, practical Muon employs a fixed number of quintic Newton-Schulz iterations. Existing analyses primarily establish average- or best-iterate stationarity guarantees, while last-iterate convergence remains less understood. In this work, we investigate last-iterate gradient convergence of practical finite-step Muon on smooth, lower-bounded nonconvex objectives. In the deterministic setting, we show that Muon without input stabilization can exhibit cyclic behavior even on a smooth convex quadratic. In contrast, with positive stabilization, we establish last-iterate gradient convergence and square-summability of gradients for any fixed momentum coefficient below one and a sufficiently small constant learning rate. In the stochastic setting, we first demonstrate that persistent bounded, unbiased noise can prevent convergence under fixed learning rates and momentum, even with positive stabilization. We then establish almost-sure and mean-square last-iterate gradient convergence under bounded-variance stochastic gradients by combining diminishing learning rates with increasing momentum. Finally, we construct a smooth counterexample demonstrating that neither convergence theorem implies a pointwise polynomial convergence rate. Nevertheless, we establish density-one convergence rates, guaranteeing polynomial gradient decay for all but an asymptotically vanishing fraction of iterations.

==> f_h_data.dat <==
x F H B
-130.0000000000 0.2213839533 0.0000591681 0.0000591681
-129.6730310263 0.2214033482 0.0000594668 0.0000594668
-129.3460620525 0.2214228412 0.0000597678 0.0000597678
-129.0190930788 0.2214424329 0.0000600711 0.0000600711
-128.6921241050 0.2214621242 0.0000603768 0.0000603768
-128.3651551313 0.2214819158 0.0000606847 0.0000606847
-128.0381861575 0.2215018085 0.0000609950 0.0000609950
-127.7112171838 0.2215218031 0.0000613077 0.0000613077
-127.3842482100 0.2215419002 0.0000616228 0.0000616228
-127.0572792363 0.2215621008 0.0000619404 0.0000619404
-126.7303102625 0.2215824057 0.0000622604 0.0000622604
-126.4033412888 0.2216028156 0.0000625829 0.0000625829
-126.0763723150 0.2216233313 0.0000629079 0.0000629079
-125.7494033413 0.2216439537 0.0000632355 0.0000632355
-125.4224343675 0.2216646836 0.0000635656 0.0000635656
-125.0954653938 0.2216855219 0.0000638983 0.0000638983
-124.7684964200 0.2217064694 0.0000642336 0.0000642336
-124.4415274463 0.2217275270 0.0000645716 0.0000645716
-124.1145584726 0.2217486955 0.0000649122 0.0000649122
-123.7875894988 0.2217699758 0.0000652555 0.0000652555
-123.4606205251 0.2217913689 0.0000656016 0.0000656016
-123.1336515513 0.2218128755 0.0000659505 0.0000659505
-122.8066825776 0.2218344967 0.0000663021 0.0000663021
-122.4797136038 0.2218562333 0.0000666565 0.0000666565
-122.1527446301 0.2218780862 0.0000670138 0.0000670138
-121.8257756563 0.2219000565 0.0000673740 0.0000673740
-121.4988066826 0.2219221450 0.0000677371 0.0000677371
-121.1718377088 0.2219443527 0.0000681031 0.0000681031
-120.8448687351 0.2219666805 0.0000684721 0.0000684721
-120.5178997613 0.2219891295 0.0000688441 0.0000688441
-120.1909307876 0.2220117007 0.0000692192 0.0000692192
-119.8639618138 0.2220343949 0.0000695973 0.0000695973
-119.5369928401 0.2220572133 0.0000699786 0.0000699786
-119.2100238663 0.2220801569 0.0000703629 0.0000703629
-118.8830548926 0.2221032267 0.0000707505 0.0000707505
-118.5560859189 0.2221264237 0.0000711412 0.0000711412
-118.4751125130 0.2221321881 0.0000712385 0.0000712385
-118.4715410845 0.2221324426 0.0000712428 0.0000712428
-118.4679696559 0.2221326970 0.0000712471 0.0000712471
-118.4643982273 0.2221329515 0.0000712514 0.0000712514
-118.4608267987 0.2221332060 0.0000712557 0.0000712557
-118.4572553702 0.2221334605 0.0000712600 0.0000712600
-118.4536839416 0.2221337150 0.0000712643 0.0000712643
-118.4501125130 0.2221339695 0.0000712686 0.0000712686
-118.4465410845 0.2221342240 0.0000712729 0.0000712729
-118.4429696559 0.2221344786 0.0000712772 0.0000712772
-118.4393982273 0.2221347331 0.0000712815 0.0000712815
-118.4358267987 0.2221349877 0.0000712858 0.0000712858
-118.4322553702 0.2221352423 0.0000712901 0.0000712901
-118.4286839416 0.2221354969 0.0000712944 0.0000712944
-118.4251125130 0.2221357516 0.0000712987 0.0000712987
-118.4215410845 0.2221360062 0.0000713030 0.0000713030
-118.4179696559 0.2221362611 0.0000717454 0.0000713073
-118.4143982273 0.2221365601 0.0001177906 0.0000713116
-118.4108267987 0.2221375464 0.0005494814 0.0000713159
-118.4072553702 0.2221417127 0.0020056843 0.0000713202
-118.4036839416 0.2221536933 0.0049782290 0.0000713245
-118.4001125130 0.2221792514 0.0096046604 0.0000713288
-118.3965410845 0.2222241101 0.0157488893 0.0000713331
-118.3929696559 0.2222932298 0.0231406932 0.0000713374
-118.3893982273 0.2223905229 0.0314758392 0.0000713417
-118.3858267987 0.2225188392 0.0404692802 0.0000713460
-118.3822553702 0.2226800805 0.0498769581 0.0000713503
-118.3786839416 0.2228753586 0.0595006017 0.0000713546
-118.3751125130 0.2231051552 0.0691846206 0.0000713589
-118.3715410845 0.2233694635 0.0788100382 0.0000713632
-118.3679696559 0.2236679074 0.0882878879 0.0000713675
-118.3643982273 0.2239998374 0.0975531288 0.0000713718
-118.3608267987 0.2243644067 0.1065594527 0.0000713761
-118.3572553702 0.2247606298 0.1152750312 0.0000713804
-118.3536839416 0.2251874286 0.1236791158 0.0000713847
-118.3501125130 0.2256436663 0.1317593612 0.0000713891
-118.3465410845 0.2261281740 0.1395097386 0.0000713934
-118.3429696559 0.2266397700 0.1469289187 0.0000713977
-118.3393982273 0.2271772744 0.1540190248 0.0000714020
-118.3358267987 0.2277395195 0.1607846750 0.0000714063
-118.3322553702 0.2283253576 0.1672322477 0.0000714106
-118.3286839416 0.2289336659 0.1733693214 0.0000714149
-118.3251125130 0.2295633502 0.1792042469 0.0000714192
-118.3215410845 0.2302133470 0.1847458244 0.0000714235
-118.3179696559 0.2308826247 0.1900030587 0.0000714278
-118.3143982273 0.2315701840 0.1949849767 0.0000714322
-118.3108267987 0.2322750574 0.1997004912 0.0000714365
-118.3072553702 0.2329963093 0.2041583012 0.0000714408
-118.3036839416 0.2337330342 0.2083668207 0.0000714451
-118.3001125130 0.2344843565 0.2123341273 0.0000714494
-118.2965410845 0.2352494286 0.2160679286 0.0000714537
-118.2929696559 0.2360274296 0.2195755397 0.0000714580
-118.2893982273 0.2368175643 0.2228638708 0.0000714624
-118.2858267987 0.2376190611 0.2259394211 0.0000714667
-118.2822553702 0.2384311712 0.2288082782 0.0000714710
-118.2786839416 0.2392531667 0.2314761211 0.0000714753
-118.2751125130 0.2400843391 0.2339482259 0.0000714796
-118.2715410845 0.2409239982 0.2362294729 0.0000714839
-118.2679696559 0.2417714706 0.2383243551 0.0000714883
-118.2643982273 0.2426260981 0.2402369875 0.0000714926
-118.2608267987 0.2434872366 0.2419711156 0.0000714969
-118.2572553702 0.2443542548 0.2435301252 0.0000715012
-118.2536839416 0.2452265326 0.2449170509 0.0000715055
-118.2501125130 0.2461034606 0.2461345840 0.0000715098
-118.2465410845 0.2469844380 0.2471850807 0.0000715142
-118.2429696559 0.2478688719 0.2480705687 0.0000715185
-118.2393982273 0.2487561762 0.2487927532 0.0000715228
-118.2358267987 0.2496457702 0.2493530221 0.0000715271
-118.2322553702 0.2505370778 0.2497524504 0.0000715314
-118.2291169451 0.2513212828 0.2499712934 0.0000715352
-118.2286839416 0.2514295258 0.2499918037 0.0000715358
-118.2251125130 0.2523225435 0.2500715401 0.0000715401
-118.2215410845 0.2532155612 0.2499918123 0.0000715444
-118.2179696559 0.2541080093 0.2497524677 0.0000715487
-118.2143982273 0.2549993169 0.2493530480 0.0000715531
-118.2108267987 0.2558889110 0.2487927878 0.0000715574
-118.2072553702 0.2567762155 0.2480706120 0.0000715617
-118.2036839416 0.2576606496 0.2471851326 0.0000715660
-118.2001125130 0.2585416271 0.2461346445 0.0000715703
-118.1965410845 0.2594185553 0.2449171200 0.0000715747
-118.1929696559 0.2602908335 0.2435302030 0.0000715790
-118.1893982273 0.2611578519 0.2419712020 0.0000715833
-118.1858267987 0.2620189907 0.2402370826 0.0000715877
-118.1822553702 0.2628736186 0.2383244589 0.0000715920
-118.1786839416 0.2637210913 0.2362295852 0.0000715963
-118.1751125130 0.2645607509 0.2339483469 0.0000716006
-118.1715410845 0.2653919238 0.2314762507 0.0000716050
-118.1679696559 0.2662139197 0.2288084165 0.0000716093
-118.1643982273 0.2670260303 0.2259395680 0.0000716136
-118.1608267987 0.2678275277 0.2228640264 0.0000716179
-118.1572553702 0.2686176629 0.2195757040 0.0000716223
-118.1536839416 0.2693956645 0.2160681015 0.0000716266
-118.1501125130 0.2701607372 0.2123343088 0.0000716309
-118.1465410845 0.2709120602 0.2083670108 0.0000716353
-118.1429696559 0.2716487859 0.2041585000 0.0000716396
-118.1393982273 0.2723700384 0.1997006986 0.0000716439
-118.1358267987 0.2730749127 0.1949851928 0.0000716483
-118.1322553702 0.2737624727 0.1900032835 0.0000716526
-118.1286839416 0.2744317512 0.1847460577 0.0000716569
-118.1251125130 0.2750817489 0.1792044889 0.0000716613
-118.1215410845 0.2757114340 0.1733695720 0.0000716656
-118.1179696559 0.2763197432 0.1672325071 0.0000716699
-118.1143982273 0.2769055823 0.1607849429 0.0000716743
-118.1108267987 0.2774678284 0.1540193014 0.0000716786
-118.1072553702 0.2780053338 0.1469292039 0.0000716829
-118.1036839416 0.2785169308 0.1395100325 0.0000716873
-118.1001125130 0.2790014396 0.1317596637 0.0000716916
-118.0965410845 0.2794576784 0.1236794270 0.0000716959
-118.0929696559 0.2798844783 0.1152753510 0.0000717003
-118.0893982273 0.2802807026 0.1065597812 0.0000717046
-118.0858267987 0.2806452730 0.0975534659 0.0000717089
-118.0822553702 0.2809772043 0.0882882336 0.0000717133
-118.0786839416 0.2812756494 0.0788103926 0.0000717176
-118.0751125130 0.2815399590 0.0691849836 0.0000717220
-118.0715410845 0.2817697569 0.0595009734 0.0000717263
-118.0679696559 0.2819650364 0.0498773385 0.0000717306
-118.0643982273 0.2821262790 0.0404696692 0.0000717350
-118.0608267987 0.2822545968 0.0314762368 0.0000717393
-118.0572553702 0.2823518913 0.0231410994 0.0000717437
-118.0536839416 0.2824210125 0.0157493042 0.0000717480
-118.0501125130 0.2824658727 0.0096050840 0.0000717523
-118.0465410845 0.2824914322 0.0049786612 0.0000717567
-118.0429696559 0.2825034145 0.0020061252 0.0000717610
-118.0393982273 0.2825075824 0.0005499309 0.0000717654
-118.0358267987 0.2825085702 0.0001182488 0.0000717697
-118.0322553702 0.2825088709 0.0000722121 0.0000717740
-118.0286839416 0.2825091275 0.0000717784 0.0000717784
-118.0251125130 0.2825093838 0.0000717827 0.0000717827
-118.0215410845 0.2825096402 0.0000717871 0.0000717871
-118.0179696559 0.2825098966 0.0000717914 0.0000717914
-118.0143982273 0.2825101530 0.0000717958 0.0000717958
-118.0108267987 0.2825104094 0.0000718001 0.0000718001
-118.0072553702 0.2825106658 0.0000718045 0.0000718045
-118.0036839416 0.2825109223 0.0000718088 0.0000718088
-118.0001125130 0.2825111788 0.0000718131 0.0000718131
-117.9965410845 0.2825114352 0.0000718175 0.0000718175
-117.9929696559 0.2825116917 0.0000718218 0.0000718218
-117.9893982273 0.2825119483 0.0000718262 0.0000718262
-117.9858267987 0.2825122048 0.0000718305 0.0000718305
-117.9822553702 0.2825124613 0.0000718349 0.0000718349
-117.9786839416 0.2825127179 0.0000718392 0.0000718392
-117.9751125130 0.2825129745 0.0000718436 0.0000718436
-117.9021479714 0.2825182197 0.0000719325 0.0000719325
-117.5751789976 0.2825418049 0.0000723331 0.0000723331
-117.2482100239 0.2825655215 0.0000727371 0.0000727371
-116.9212410501 0.2825893708 0.0000731445 0.0000731445
-116.5942720764 0.2826133538 0.0000735552 0.0000735552
-116.2673031026 0.2826374717 0.0000739695 0.0000739695
-115.9403341289 0.2826617256 0.0000743873 0.0000743873
-115.6133651551 0.2826861168 0.0000748086 0.0000748086
-115.2863961814 0.2827106462 0.0000752335 0.0000752335
-114.9594272076 0.2827353152 0.0000756620 0.0000756620
-114.6324582339 0.2827601249 0.0000760942 0.0000760942
-114.3054892601 0.2827850765 0.0000765302 0.0000765302
-113.9785202864 0.2828101713 0.0000769698 0.0000769698
-113.6515513126 0.2828354104 0.0000774133 0.0000774133
-113.3245823389 0.2828607952 0.0000778606 0.0000778606
-112.9976133652 0.2828863268 0.0000783118 0.0000783118
-112.6706443914 0.2829120067 0.0000787670 0.0000787670
-112.3436754177 0.2829378360 0.0000792261 0.0000792261
-112.0167064439 0.2829638161 0.0000796893 0.0000796893
-111.6897374702 0.2829899483 0.0000801565 0.0000801565
-111.3627684964 0.2830162339 0.0000806278 0.0000806278
-111.0357995227 0.2830426743 0.0000811033 0.0000811033
-110.7088305489 0.2830692709 0.0000815831 0.0000815831
-110.3818615752 0.2830960251 0.0000820671 0.0000820671
-110.0548926014 0.2831229382 0.0000825554 0.0000825554
-109.7279236277 0.2831500116 0.0000830481 0.0000830481
-109.4009546539 0.2831772469 0.0000835452 0.0000835452
-109.0739856802 0.2832046455 0.0000840468 0.0000840468
-108.7470167064 0.2832322088 0.0000845529 0.0000845529
-108.4200477327 0.2832599384 0.0000850636 0.0000850636
-108.0930787589 0.2832878356 0.0000855790 0.0000855790
-107.7661097852 0.2833159022 0.0000860990 0.0000860990
-107.4391408115 0.2833441396 0.0000866238 0.0000866238
-107.1121718377 0.2833725493 0.0000871534 0.0000871534
-106.7852028640 0.2834011330 0.0000876879 0.0000876879
-106.4582338902 0.2834298923 0.0000882273 0.0000882273
-106.1312649165 0.2834588288 0.0000887717 0.0000887717
-105.8042959427 0.2834879441 0.0000893212 0.0000893212
-105.4773269690 0.2835172399 0.0000898758 0.0000898758
-105.1503579952 0.2835467179 0.0000904356 0.0000904356
-104.8233890215 0.2835763797 0.0000910006 0.0000910006
-104.4964200477 0.2836062272 0.0000915709 0.0000915709
-104.1694510740 0.2836362620 0.0000921466 0.0000921466
-103.8424821002 0.2836664859 0.0000927277 0.0000927277
-103.5155131265 0.2836969007 0.0000933144 0.0000933144
-103.1885441527 0.2837275083 0.0000939066 0.0000939066
-102.8615751790 0.2837583105 0.0000945045 0.0000945045
-102.5346062053 0.2837893090 0.0000951082 0.0000951082
-102.2076372315 0.2838205059 0.0000957176 0.0000957176
-101.8806682578 0.2838519030 0.0000963329 0.0000963329
-101.5536992840 0.2838835023 0.0000969541 0.0000969541
-101.2267303103 0.2839153057 0.0000975814 0.0000975814
-100.8997613365 0.2839473152 0.0000982148 0.0000982148
-100.5727923628 0.2839795328 0.0000988544 0.0000988544
-100.2458233890 0.2840119605 0.0000995003 0.0000995003
-99.9188544153 0.2840446005 0.0001001525 0.0001001525
-99.5918854415 0.2840774547 0.0001008111 0.0001008111
-99.2649164678 0.2841105254 0.0001014762 0.0001014762
-98.9379474940 0.2841438146 0.0001021480 0.0001021480
-98.6109785203 0.2841773245 0.0001028264 0.0001028264
-98.2840095465 0.2842110574 0.0001035117 0.0001035117
-97.9570405728 0.2842450155 0.0001042038 0.0001042038
-97.6300715990 0.2842792010 0.0001049028 0.0001049028
-97.3031026253 0.2843136162 0.0001056090 0.0001056090
-96.9761336516 0.2843482635 0.0001063222 0.0001063222
-96.6491646778 0.2843831451 0.0001070428 0.0001070428
-96.3221957041 0.2844182636 0.0001077706 0.0001077706
-95.9952267303 0.2844536213 0.0001085060 0.0001085060
-95.6682577566 0.2844892206 0.0001092488 0.0001092488
-95.3412887828 0.2845250641 0.0001099994 0.0001099994
-95.0143198091 0.2845611542 0.0001107577 0.0001107577
-94.6873508353 0.2845974936 0.0001115238 0.0001115238
-94.3603818616 0.2846340847 0.0001122980 0.0001122980
-94.0334128878 0.2846709303 0.0001130802 0.0001130802
-93.7064439141 0.2847080330 0.0001138706 0.0001138706
-93.3794749403 0.2847453955 0.0001146693 0.0001146693
-93.0525059666 0.2847830206 0.0001154765 0.0001154765
-92.7255369928 0.2848209110 0.0001162923 0.0001162923
-92.3985680191 0.2848590695 0.0001171167 0.0001171167
-92.0715990453 0.2848974989 0.0001179499 0.0001179499
-91.7446300716 0.2849362023 0.0001187920 0.0001187920
-91.4176610979 0.2849751825 0.0001196431 0.0001196431
-91.0906921241 0.2850144425 0.0001205035 0.0001205035
-90.7637231504 0.2850539853 0.0001213732 0.0001213732
-90.4367541766 0.2850938141 0.0001222523 0.0001222523
-90.1097852029 0.2851339318 0.0001231410 0.0001231410
-89.7828162291 0.2851743417 0.0001240394 0.0001240394
-89.4558472554 0.2852150469 0.0001249477 0.0001249477
-89.1288782816 0.2852560508 0.0001258660 0.0001258660
-88.8019093079 0.2852973566 0.0001267945 0.0001267945
-88.4749403341 0.2853389677 0.0001277333 0.0001277333
-88.1479713604 0.2853808874 0.0001286825 0.0001286825
-87.8210023866 0.2854231192 0.0001296424 0.0001296424
-87.4940334129 0.2854656666 0.0001306130 0.0001306130
-87.1670644391 0.2855085332 0.0001315946 0.0001315946
-86.8400954654 0.2855517225 0.0001325873 0.0001325873
-86.5131264916 0.2855952382 0.0001335912 0.0001335912
-86.1861575179 0.2856390841 0.0001346066 0.0001346066
-85.8591885442 0.2856832639 0.0001356337 0.0001356337
-85.5322195704 0.2857277814 0.0001366725 0.0001366725
-85.2052505967 0.2857726405 0.0001377233 0.0001377233
-84.8782816229 0.2858178452 0.0001387863 0.0001387863
-84.5513126492 0.2858633995 0.0001398616 0.0001398616
-84.2243436754 0.2859093074 0.0001409495 0.0001409495
-83.8973747017 0.2859555731 0.0001420501 0.0001420501
-83.5704057279 0.2860022008 0.0001431637 0.0001431637
-83.2434367542 0.2860491947 0.0001442904 0.0001442904
-82.9164677804 0.2860965592 0.0001454304 0.0001454304
-82.5894988067 0.2861442987 0.0001465840 0.0001465840
-82.2625298329 0.2861924176 0.0001477514 0.0001477514
-81.9355608592 0.2862409204 0.0001489328 0.0001489328
-81.6085918854 0.2862898119 0.0001501285 0.0001501285
-81.2816229117 0.2863390967 0.0001513385 0.0001513385
-80.9546539379 0.2863887796 0.0001525633 0.0001525633
-80.6276849642 0.2864388653 0.0001538030 0.0001538030
-80.3007159905 0.2864893588 0.0001550579 0.0001550579
-79.9737470167 0.2865402652 0.0001563282 0.0001563282
-79.6467780430 0.2865915895 0.0001576141 0.0001576141
-79.3198090692 0.2866433368 0.0001589160 0.0001589160
-78.9928400955 0.2866955124 0.0001602341 0.0001602341
-78.6658711217 0.2867481217 0.0001615687 0.0001615687
-78.3389021480 0.2868011701 0.0001629200 0.0001629200
-78.0119331742 0.2868546631 0.0001642883 0.0001642883
-77.6849642005 0.2869086063 0.0001656739 0.0001656739
-77.3579952267 0.2869630055 0.0001670771 0.0001670771
-77.0310262530 0.2870178664 0.0001684983 0.0001684983
-76.7040572792 0.2870731949 0.0001699376 0.0001699376
-76.3770883055 0.2871289971 0.0001713955 0.0001713955
-76.0501193317 0.2871852790 0.0001728722 0.0001728722
-75.7231503580 0.2872420468 0.0001743681 0.0001743681
-75.3961813842 0.2872993070 0.0001758834 0.0001758834
-75.0692124105 0.2873570658 0.0001774186 0.0001774186
-74.7422434368 0.2874153299 0.0001789740 0.0001789740
-74.4152744630 0.2874741060 0.0001805500 0.0001805500
-74.0883054893 0.2875334007 0.0001821468 0.0001821468
-73.7613365155 0.2875932210 0.0001837649 0.0001837649
-73.4343675418 0.2876535739 0.0001854047 0.0001854047
-73.1073985680 0.2877144666 0.0001870665 0.0001870665
-72.7804295943 0.2877759063 0.0001887508 0.0001887508
-72.4534606205 0.2878379004 0.0001904579 0.0001904579
-72.1264916468 0.2879004565 0.0001921883 0.0001921883
-71.7995226730 0.2879635822 0.0001939423 0.0001939423
-71.4725536993 0.2880272853 0.0001957205 0.0001957205
-71.1455847255 0.2880915739 0.0001975233 0.0001975233
-70.8186157518 0.2881564560 0.0001993511 0.0001993511
-70.4916467780 0.2882219399 0.0002012043 0.0002012043
-70.1646778043 0.2882880340 0.0002030835 0.0002030835
-69.8377088305 0.2883547468 0.0002049892 0.0002049892
-69.5107398568 0.2884220872 0.0002069218 0.0002069218
-69.1837708831 0.2884900639 0.0002088819 0.0002088819
-68.8568019093 0.2885586860 0.0002108700 0.0002108700
-68.5298329356 0.2886279629 0.0002128865 0.0002128865
-68.2028639618 0.2886979038 0.0002149322 0.0002149322
-67.8758949881 0.2887685184 0.0002170074 0.0002170074
-67.5489260143 0.2888398165 0.0002191129 0.0002191129
-67.2219570406 0.2889118080 0.0002212491 0.0002212491
-66.8949880668 0.2889845031 0.0002234168 0.0002234168
-66.5680190931 0.2890579122 0.0002256164 0.0002256164
-66.2410501193 0.2891320458 0.0002278487 0.0002278487
-65.9140811456 0.2892069147 0.0002301143 0.0002301143
-65.5871121718 0.2892825300 0.0002324139 0.0002324139
-65.2601431981 0.2893589028 0.0002347481 0.0002347481
-64.9331742243 0.2894360445 0.0002371176 0.0002371176
-64.6062052506 0.2895139669 0.0002395232 0.0002395232
-64.2792362768 0.2895926818 0.0002419655 0.0002419655
-63.9522673031 0.2896722014 0.0002444454 0.0002444454
-63.6252983294 0.2897525381 0.0002469637 0.0002469637
-63.2983293556 0.2898337046 0.0002495210 0.0002495210
-62.9713603819 0.2899157137 0.0002521183 0.0002521183
-62.6443914081 0.2899985787 0.0002547563 0.0002547563
-62.3174224344 0.2900823131 0.0002574360 0.0002574360
-61.9904534606 0.2901669305 0.0002601581 0.0002601581
-61.6634844869 0.2902524451 0.0002629237 0.0002629237
-61.3365155131 0.2903388711 0.0002657335 0.0002657335
-61.0095465394 0.2904262232 0.0002685887 0.0002685887
-60.6825775656 0.2905145165 0.0002714901 0.0002714901
-60.3556085919 0.2906037661 0.0002744388 0.0002744388
-60.0286396181 0.2906939877 0.0002774358 0.0002774358
-59.7016706444 0.2907851973 0.0002804821 0.0002804821
-59.3747016706 0.2908774111 0.0002835789 0.0002835789
-59.0477326969 0.2909706459 0.0002867273 0.0002867273
-58.7207637232 0.2910649187 0.0002899283 0.0002899283
-58.3937947494 0.2911602469 0.0002931833 0.0002931833
-58.0668257757 0.2912566484 0.0002964934 0.0002964934
-57.7398568019 0.2913541414 0.0002998599 0.0002998599
-57.4128878282 0.2914527444 0.0003032840 0.0003032840
-57.0859188544 0.2915524767 0.0003067671 0.0003067671
-56.7589498807 0.2916533577 0.0003103105 0.0003103105
-56.4319809069 0.2917554073 0.0003139157 0.0003139157
-56.1050119332 0.2918586459 0.0003175841 0.0003175841
-55.7780429594 0.2919630946 0.0003213171 0.0003213171
-55.4510739857 0.2920687746 0.0003251164 0.0003251164
-55.1241050119 0.2921757079 0.0003289834 0.0003289834
-54.7971360382 0.2922839169 0.0003329198 0.0003329198
-54.4701670644 0.2923934246 0.0003369273 0.0003369273
-54.1431980907 0.2925042544 0.0003410076 0.0003410076
-53.8162291169 0.2926164305 0.0003451625 0.0003451625
-53.4892601432 0.2927299776 0.0003493937 0.0003493937
-53.1622911695 0.2928449208 0.0003537032 0.0003537032
-52.8353221957 0.2929612863 0.0003580929 0.0003580929
-52.5083532220 0.2930791004 0.0003625649 0.0003625649
-52.1813842482 0.2931983904 0.0003671211 0.0003671211
-51.8544152745 0.2933191842 0.0003717637 0.0003717637
-51.5274463007 0.2934415104 0.0003764950 0.0003764950
-51.2004773270 0.2935653985 0.0003813172 0.0003813172
-50.8735083532 0.2936908784 0.0003862325 0.0003862325
-50.5465393795 0.2938179810 0.0003912436 0.0003912436
-50.2195704057 0.2939467381 0.0003963527 0.0003963527
-49.8926014320 0.2940771821 0.0004015626 0.0004015626
-49.5656324582 0.2942093464 0.0004068759 0.0004068759
-49.2386634845 0.2943432652 0.0004122953 0.0004122953
-48.9116945107 0.2944789738 0.0004178237 0.0004178237
-48.5847255370 0.2946165082 0.0004234640 0.0004234640
-48.2577565632 0.2947559055 0.0004292194 0.0004292194
-47.9307875895 0.2948972039 0.0004350928 0.0004350928
-47.6038186158 0.2950404424 0.0004410876 0.0004410876
-47.2768496420 0.2951856614 0.0004472071 0.0004472071
-46.9498806683 0.2953329021 0.0004534548 0.0004534548
-46.6229116945 0.2954822071 0.0004598344 0.0004598344
-46.2959427208 0.2956336200 0.0004663495 0.0004663495
-45.9689737470 0.2957871859 0.0004730041 0.0004730041
-45.6420047733 0.2959429510 0.0004798021 0.0004798021
-45.3150357995 0.2961009628 0.0004867477 0.0004867477
-44.9880668258 0.2962612703 0.0004938452 0.0004938452
-44.6610978520 0.2964239240 0.0005010990 0.0005010990
-44.3341288783 0.2965889755 0.0005085138 0.0005085138
-44.0071599045 0.2967564785 0.0005160944 0.0005160944
-43.6801909308 0.2969264878 0.0005238457 0.0005238457
-43.3532219570 0.2970990602 0.0005317729 0.0005317729
-43.0262529833 0.2972742541 0.0005398815 0.0005398815
-42.6992840095 0.2974521296 0.0005481768 0.0005481768
-42.3723150358 0.2976327487 0.0005566648 0.0005566648
-42.0453460621 0.2978161755 0.0005653515 0.0005653515
-41.7183770883 0.2980024758 0.0005742430 0.0005742430
-41.3914081146 0.2981917178 0.0005833459 0.0005833459
-41.0644391408 0.2983839717 0.0005926670 0.0005926670
-40.7374701671 0.2985793098 0.0006022132 0.0006022132
-40.4105011933 0.2987778071 0.0006119919 0.0006119919
-40.0835322196 0.2989795407 0.0006220106 0.0006220106
-39.7565632458 0.2991845905 0.0006322774 0.0006322774
-39.4295942721 0.2993930388 0.0006428004 0.0006428004
-39.1026252983 0.2996049709 0.0006535882 0.0006535882
-38.7756563246 0.2998204748 0.0006646499 0.0006646499
-38.4486873508 0.3000396415 0.0006759947 0.0006759947
-38.1217183771 0.3002625653 0.0006876324 0.0006876324
-37.7947494033 0.3004893435 0.0006995732 0.0006995732
-37.4677804296 0.3007200769 0.0007118276 0.0007118276
-37.1408114558 0.3009548699 0.0007244068 0.0007244068
-36.8138424821 0.3011938306 0.0007373223 0.0007373223
-36.4868735084 0.3014370709 0.0007505862 0.0007505862
-36.1599045346 0.3016847068 0.0007642113 0.0007642113
-35.8329355609 0.3019368585 0.0007782106 0.0007782106
-35.5059665871 0.3021936505 0.0007925980 0.0007925980
-35.1789976134 0.3024552122 0.0008073880 0.0008073880
-34.8520286396 0.3027216777 0.0008225958 0.0008225958
-34.5250596659 0.3029931861 0.0008382372 0.0008382372
-34.1980906921 0.3032698819 0.0008543289 0.0008543289
-33.8711217184 0.3035519152 0.0008708883 0.0008708883
-33.5441527446 0.3038394418 0.0008879337 0.0008879337
-33.2171837709 0.3041326238 0.0009054844 0.0009054844
-32.8902147971 0.3044316296 0.0009235604 0.0009235604
-32.5632458234 0.3047366345 0.0009421830 0.0009421830
-32.2362768496 0.3050478208 0.0009613743 0.0009613743
-31.9093078759 0.3053653782 0.0009811579 0.0009811579
-31.5823389021 0.3056895044 0.0010015583 0.0010015583
-31.2553699284 0.3060204052 0.0010226014 0.0010226014
-30.9284009547 0.3063582953 0.0010443145 0.0010443145
-30.6014319809 0.3067033982 0.0010667262 0.0010667262
-30.2744630072 0.3070559475 0.0010898670 0.0010898670
-29.9474940334 0.3074161866 0.0011137688 0.0011137688
-29.6205250597 0.3077843698 0.0011384653 0.0011384653
-29.2935560859 0.3081607627 0.0011639920 0.0011639920
-28.9665871122 0.3085456429 0.0011903867 0.0011903867
-28.6396181384 0.3089393006 0.0012176890 0.0012176890
-28.3126491647 0.3093420395 0.0012459412 0.0012459412
-27.9856801909 0.3097541772 0.0012751877 0.0012751877
-27.6587112172 0.3101760466 0.0013054757 0.0013054757
-27.3317422434 0.3106079963 0.0013368553 0.0013368553
-27.0047732697 0.3110503917 0.0013693795 0.0013693795
-26.6778042959 0.3115036164 0.0014031046 0.0014031046
-26.3508353222 0.3119680725 0.0014380905 0.0014380905
-26.1443428700 0.3122673693 0.0014608635 0.0014608635
-26.1395809652 0.3122743271 0.0014613950 0.0014613950
-26.1348190604 0.3122812874 0.0014619268 0.0014619268
-26.1300571557 0.3122882502 0.0014624589 0.0014624589
-26.1252952509 0.3122952155 0.0014629913 0.0014629913
-26.1205333462 0.3123021834 0.0014635240 0.0014635240
-26.1157714414 0.3123091539 0.0014640570 0.0014640570
-26.1110095366 0.3123161268 0.0014645903 0.0014645903
-26.1062476319 0.3123231023 0.0014651238 0.0014651238
-26.1014857271 0.3123300804 0.0014656577 0.0014656577
-26.0967238223 0.3123370610 0.0014661918 0.0014661918
-26.0919619176 0.3123440441 0.0014667263 0.0014667263
-26.0872000128 0.3123510298 0.0014672610 0.0014672610
-26.0824381081 0.3123580180 0.0014677960 0.0014677960
-26.0776762033 0.3123650088 0.0014683313 0.0014683313
-26.0729142985 0.3123720021 0.0014688669 0.0014688669
-26.0681523938 0.3123789984 0.0014699870 0.0014694028
-26.0633904890 0.3123860757 0.0015319111 0.0014699390
-26.0586285842 0.3123943772 0.0021080295 0.0014704755
-26.0538666795 0.3124083347 0.0040501645 0.0014710123
-26.0491047747 0.3124361869 0.0080140888 0.0014715494
-26.0443428700 0.3124881792 0.0141831956 0.0014720867
-26.0395809652 0.3125744863 0.0223760327 0.0014726244
-26.0348190604 0.3127039267 0.0322323034 0.0014731624
-26.0300571557 0.3128834556 0.0433463639 0.0014737006
-26.0252952509 0.3131181394 0.0553381514 0.0014742392
-26.0238663484 0.3131998641 0.0590574541 0.0014744008
-26.0205333462 0.3134113590 0.0678822551 0.0014747780
-26.0157714414 0.3137650911 0.0807143133 0.0014753171
-26.0110095366 0.3141801919 0.0936268721 0.0014758566
-26.0062476319 0.3146566495 0.1064612963 0.0014763963
-26.0014857271 0.3151937951 0.1190989635 0.0014769363
-25.9967238223 0.3157904740 0.1314531526 0.0014774766
-25.9919619176 0.3164451808 0.1434621194 0.0014780173
-25.9872000128 0.3171561638 0.1550834259 0.0014785582
-25.9824381081 0.3179215060 0.1662894074 0.0014790994
-25.9776762033 0.3187391866 0.1770636037 0.0014796409
-25.9729142985 0.3196071276 0.1873979764 0.0014801827
-25.9681523938 0.3205232281 0.1972907528 0.0014807248
-25.9633904890 0.3214853905 0.2067447643 0.0014812672
-25.9586285842 0.3224915390 0.2157661682 0.0014818099
-25.9538666795 0.3235396331 0.2243634691 0.0014823529
-25.9491047747 0.3246276768 0.2325467714 0.0014828962
-25.9443428700 0.3257537247 0.2403272100 0.0014834398
-25.9395809652 0.3269158865 0.2477165181 0.0014839837
-25.9348190604 0.3281123279 0.2547267024 0.0014845279
-25.9300571557 0.3293412724 0.2613697984 0.0014850724
-25.9252952509 0.3306010003 0.2676576901 0.0014856171
-25.9205333462 0.3318898478 0.2736019761 0.0014861622
-25.9157714414 0.3332062058 0.2792138750 0.0014867076
-25.9110095366 0.3345485171 0.2845041571 0.0014872533
-25.9062476319 0.3359152750 0.2894830991 0.0014877993
-25.9014857271 0.3373050203 0.2941604545 0.0014883456
-25.8967238223 0.3387163391 0.2985454368 0.0014888922
-25.8919619176 0.3401478599 0.3026467116 0.0014894391
-25.8872000128 0.3415982513 0.3064723958 0.0014899863
-25.8824381081 0.3430662192 0.3100300615 0.0014905338
-25.8776762033 0.3445505043 0.3133267432 0.0014910816
-25.8729142985 0.3460498795 0.3163689482 0.0014916297
-25.8681523938 0.3475631475 0.3191626673 0.0014921781
-25.8633904890 0.3490891383 0.3217133867 0.0014927268
-25.8586285842 0.3506267068 0.3240261007 0.0014932758
-25.8538666795 0.3521747305 0.3261053238 0.0014938251
-25.8491047747 0.3537321076 0.3279551018 0.0014943747
-25.8443428700 0.3552977540 0.3295790234 0.0014949246
-25.8395809652 0.3568706019 0.3309802302 0.0014954748
-25.8348190604 0.3584495974 0.3321614257 0.0014960253
-25.8300571557 0.3600336985 0.3331248834 0.0014965762
-25.8252952509 0.3616218727 0.3338724539 0.0014971273
-25.8205333462 0.3632130957 0.3344055707 0.0014976787
-25.8157714414 0.3648063489 0.3347252543 0.0014982305
-25.8110095366 0.3664006175 0.3348321158 0.0014987825
-25.8062476319 0.3679948887 0.3347263587 0.0014993349
-25.8014857271 0.3695881498 0.3344077795 0.0014998875
-25.7967238223 0.3711793860 0.3338757671 0.0015004405
-25.7919619176 0.3727675786 0.3331293010 0.0015009937
-25.7872000128 0.3743517033 0.3321669477 0.0015015473
-25.7824381081 0.3759307277 0.3309868566 0.0015021012
-25.7776762033 0.3775036099 0.3295867542 0.0015026554
-25.7729142985 0.3790692957 0.3279639370 0.0015032099
-25.7681523938 0.3806267175 0.3261152634 0.0015037646
-25.7633904890 0.3821747912 0.3240371447 0.0015043198
-25.7586285842 0.3837124149 0.3217255351 0.0015048752
-25.7538666795 0.3852384661 0.3191759201 0.0015054309
-25.7491047747 0.3867517999 0.3163833055 0.0015059869
-25.7443428700 0.3882512461 0.3133422049 0.0015065432
-25.7395809652 0.3897356074 0.3100466276 0.0015070999
-25.7348190604 0.3912036569 0.3064900664 0.0015076568
-25.7300571557 0.3926541350 0.3026654867 0.0015082141
-25.7252952509 0.3940857479 0.2985653163 0.0015087717
-25.7205333462 0.3954971639 0.2941814385 0.0015093295
-25.7157714414 0.3968870118 0.2895051875 0.0015098877
-25.7110095366 0.3982538775 0.2845273500 0.0015104462
-25.7062476319 0.3995963019 0.2792381724 0.0015110050
-25.7014857271 0.4009127782 0.2736273780 0.0015115641
-25.6968973747 0.4021552728 0.2679067657 0.0015121032
-25.6967238223 0.4022017494 0.2676841965 0.0015121236
-25.6919619176 0.4034616061 0.2613974094 0.0015126833
-25.6872000128 0.4046906847 0.2547554178 0.0015132434
-25.6824381081 0.4058872655 0.2477463381 0.0015138037
-25.6776762033 0.4070495718 0.2403581346 0.0015143644
-25.6729142985 0.4081757697 0.2325788006 0.0015149254
-25.6681523938 0.4092639685 0.2243966028 0.0015154867
-25.6633904890 0.4103122230 0.2158004065 0.0015160483
-25.6586285842 0.4113185372 0.2067801073 0.0015166102
-25.6538666795 0.4122808706 0.1973272004 0.0015171724
-25.6491047747 0.4131971472 0.1874355286 0.0015177349
-25.6443428700 0.4140652696 0.1771022606 0.0015182978
-25.6395809652 0.4148831370 0.1663291690 0.0015188610
-25.6348190604 0.4156486711 0.1551242921 0.0015194244
-25.6300571557 0.4163598513 0.1435040903 0.0015199882
-25.6252952509 0.4170147606 0.1314962283 0.0015205523
-25.6205333462 0.4176116474 0.1191431439 0.0015211168
-25.6157714414 0.4181490060 0.1065065814 0.0015216815
-25.6110095366 0.4186256818 0.0936732621 0.0015222465
-25.6062476319 0.4190410061 0.0807618081 0.0015228119
-25.6014857271 0.4193949670 0.0679308547 0.0015233776
-25.5967238223 0.4196884207 0.0553878558 0.0015239436
-25.5919619176 0.4199233439 0.0433971732 0.0015245099
-25.5872000128 0.4201031173 0.0322842175 0.0015250765
-25.5824381081 0.4202328075 0.0224290517 0.0015256435
-25.5776762033 0.4203193697 0.0142373196 0.0015262107
-25.5729142985 0.4203716224 0.0080693177 0.0015267783
-25.5681523938 0.4203997403 0.0041064984 0.0015273462
-25.5633904890 0.4204139686 0.0021654684 0.0015279144
-25.5586285842 0.4204225463 0.0015904550 0.0015284829
-25.5538666795 0.4204299050 0.0015296359 0.0015290517
-25.5491047747 0.4204371879 0.0015296209 0.0015296209
-25.5443428700 0.4204444732 0.0015301904 0.0015301904
-25.5395809652 0.4204517612 0.0015307602 0.0015307602
-25.5348190604 0.4204590518 0.0015313303 0.0015313303
-25.5300571557 0.4204663453 0.0015319007 0.0015319007
-25.5252952509 0.4204736414 0.0015324715 0.0015324715
-25.5205333462 0.4204809402 0.0015330425 0.0015330425
-25.5157714414 0.4204882418 0.0015336139 0.0015336139
-25.5110095366 0.4204955461 0.0015341856 0.0015341856
-25.5062476319 0.4205028531 0.0015347577 0.0015347577
-25.5014857271 0.4205101628 0.0015353300 0.0015353300
-25.4967238223 0.4205174753 0.0015359027 0.0015359027
-25.4919619176 0.4205247905 0.0015364756 0.0015364756
-25.4872000128 0.4205321084 0.0015370490 0.0015370490
-25.4824381081 0.4205394290 0.0015376226 0.0015376226
-25.4776762033 0.4205467524 0.0015381965 0.0015381965
-25.3699284010 0.4207131925 0.0015512696 0.0015512696
-25.0429594272 0.4212270215 0.0015919769 0.0015919769
-24.7159904535 0.4217544234 0.0016343069 0.0016343069
-24.3890214797 0.4222959431 0.0016783469 0.0016783469
-24.0620525060 0.4228521547 0.0017241903 0.0017241903
-23.7350835322 0.4234236640 0.0017719369 0.0017719369
-23.4081145585 0.4240111105 0.0018216933 0.0018216933
-23.0811455847 0.4246151699 0.0018735739 0.0018735739
-22.7541766110 0.4252365564 0.0019277014 0.0019277014
-22.4272076372 0.4258760261 0.0019842071 0.0019842071
-22.1002386635 0.4265343794 0.0020432326 0.0020432326
-21.7732696897 0.4272124646 0.0021049296 0.0021049296
-21.4463007160 0.4279111817 0.0021694618 0.0021694618
-21.1193317422 0.4286314861 0.0022370055 0.0022370055
-20.7923627685 0.4293743933 0.0023077508 0.0023077508
-20.4653937947 0.4301409832 0.0023819032 0.0023819032
-20.1384248210 0.4309324057 0.0024596848 0.0024596848
-19.8114558473 0.4317498862 0.0025413362 0.0025413362
-19.4844868735 0.4325947320 0.0026271182 0.0026271182
-19.1575178998 0.4334683394 0.0027173138 0.0027173138
-18.8305489260 0.4343722011 0.0028122309 0.0028122309
-18.5035799523 0.4353079149 0.0029122046 0.0029122046
-18.1766109785 0.4362771930 0.0030176000 0.0030176000
-17.8496420048 0.4372818723 0.0031288160 0.0031288160
-17.5226730310 0.4383239262 0.0032462888 0.0032462888
-17.1957040573 0.4394054775 0.0033704960 0.0033704960
-16.8687350835 0.4405288124 0.0035019619 0.0035019619
-16.5417661098 0.4416963970 0.0036412624 0.0036412624
-16.2147971360 0.4429108949 0.0037890321 0.0037890321
-15.8878281623 0.4441751878 0.0039459705 0.0039459705
-15.5608591885 0.4454923980 0.0041128511 0.0041128511
-15.2338902148 0.4468659138 0.0042905305 0.0042905305
-14.9069212411 0.4482994189 0.0044799596 0.0044799596
-14.5799522673 0.4497969248 0.0046821958 0.0046821958
-14.2529832936 0.4513628083 0.0048984182 0.0048984182
-13.9260143198 0.4530018538 0.0051299447 0.0051299447
-13.5990453461 0.4547193020 0.0053782515 0.0053782515
-13.2720763723 0.4565209054 0.0056449970 0.0056449970
-12.9451073986 0.4584129921 0.0059320494 0.0059320494
-12.6181384248 0.4604025398 0.0062415187 0.0062415187
-12.2911694511 0.4624972607 0.0065757959 0.0065757959
-11.9642004773 0.4647057009 0.0069375987 0.0069375987
-11.6372315036 0.4670373559 0.0073300264 0.0073300264
-11.3102625298 0.4695028057 0.0077566257 0.0077566257
-10.9832935561 0.4721138739 0.0082214708 0.0082214708
-10.6563245823 0.4748838152 0.0087292595 0.0087292595
-10.3293556086 0.4778275381 0.0092854315 0.0092854315
-10.0023866348 0.4809618701 0.0098963125 0.0098963125
-9.6754176611 0.4843058759 0.0105692931 0.0105692931
-9.3484486874 0.4878812402 0.0113130500 0.0113130500
-9.0214797136 0.4917127316 0.0121378231 0.0121378231
-8.6945107399 0.4958287692 0.0130557648 0.0130557648
-8.3675417661 0.5002621167 0.0140813823 0.0140813823
-8.0405727924 0.5050507414 0.0152321043 0.0152321043
-7.7136038186 0.5102388839 0.0165290120 0.0165290120
-7.3866348449 0.5158784007 0.0179977910 0.0179977910
-7.1861875006 0.5195847610 0.0189964947 0.0189964947
-7.1790446435 0.5197205827 0.0190335951 0.0190335951
-7.1719017863 0.5198566698 0.0190708036 0.0190708036
-7.1647589292 0.5199930230 0.0191081206 0.0191081206
-7.1576160720 0.5201296432 0.0191455466 0.0191455466
-7.1504732149 0.5202665311 0.0191830819 0.0191830819
-7.1433303577 0.5204036875 0.0192207269 0.0192207269
-7.1361875006 0.5205411131 0.0192584822 0.0192584822
-7.1290446435 0.5206788089 0.0192963480 0.0192963480
-7.1219017863 0.5208167755 0.0193343250 0.0193343250
-7.1147589292 0.5209550138 0.0193724134 0.0193724134
-7.1076160720 0.5210935245 0.0194106137 0.0194106137
-7.1004732149 0.5212323085 0.0194489264 0.0194489264
-7.0933303577 0.5213713666 0.0194873519 0.0194873519
-7.0861875006 0.5215106996 0.0195258906 0.0195258906
-7.0790446435 0.5216503082 0.0195645429 0.0195645429
-7.0719017863 0.5217901941 0.0196041856 0.0196033094
-7.0647589292 0.5219305340 0.0197351486 0.0196421905
-7.0596658711 0.5220320451 0.0202271016 0.0196699840
-7.0576160720 0.5220739007 0.0206375176 0.0196811866
-7.0504732149 0.5222302666 0.0235890264 0.0197202981
-7.0433303577 0.5224181698 0.0295733347 0.0197595256
-7.0361875006 0.5226606628 0.0388655327 0.0197988694
-7.0290446435 0.5229806400 0.0511934425 0.0198383301
-7.0219017863 0.5233979434 0.0660166196 0.0198779080
-7.0147589292 0.5239282234 0.0827265987 0.0199176037
-7.0076160720 0.5245828802 0.1007532860 0.0199574177
-7.0004732149 0.5253695215 0.1196085659 0.0199973503
-6.9933303577 0.5262925959 0.1388958963 0.0200374020
-6.9861875006 0.5273540306 0.1583040967 0.0200775734
-6.9790446435 0.5285537995 0.1775952148 0.0201178649
-6.9719017863 0.5298903989 0.1965913177 0.0201582769
-6.9647589292 0.5313612318 0.2151623239 0.0201988100
-6.9576160720 0.5329629114 0.2332156178 0.0202394647
-6.9504732149 0.5346914975 0.2506875429 0.0202802413
-6.9433303577 0.5365426777 0.2675366025 0.0203211405
-6.9361875006 0.5385119061 0.2837381069 0.0203621626
-6.9290446435 0.5405945079 0.2992799987 0.0204033082
-6.9219017863 0.5427857573 0.3141596199 0.0204445778
-6.9147589292 0.5450809353 0.3283812175 0.0204859719
-6.9076160720 0.5474753725 0.3419540283 0.0205274909
-6.9004732149 0.5499644783 0.3548908097 0.0205691354
-6.8933303577 0.5525437628 0.3672067187 0.0206109058
-6.8861875006 0.5552088500 0.3789184580 0.0206528028
-6.8790446435 0.5579554870 0.3900436283 0.0206948266
-6.8719017863 0.5607795481 0.4006002398 0.0207369780
-6.8647589292 0.5636770368 0.4106063466 0.0207792574
-6.8576160720 0.5666440848 0.4200797747 0.0208216653
-6.8504732149 0.5696769496 0.4290379231 0.0208642022
-6.8433303577 0.5727720112 0.4374976198 0.0209068687
-6.8361875006 0.5759257673 0.4454750210 0.0209496653
-6.8290446435 0.5791348285 0.4529855422 0.0209925924
-6.8219017863 0.5823959126 0.4600438141 0.0210356507
-6.8147589292 0.5857058392 0.4666636576 0.0210788407
-6.8076160720 0.5890615234 0.4728580717 0.0211221628
-6.8004732149 0.5924599706 0.4786392320 0.0211656177
-6.7933303577 0.5958982699 0.4840184974 0.0212092058
-6.7861875006 0.5993735888 0.4890064203 0.0212529278
-6.7790446435 0.6028831674 0.4936127619 0.0212967841
-6.7719017863 0.6064243126 0.4978465091 0.0213407753
-6.7647589292 0.6099943929 0.5017158918 0.0213849019
-6.7576160720 0.6135908329 0.5052284020 0.0214291646
-6.7504732149 0.6172111080 0.5083908118 0.0214735638
-6.7433303577 0.6208527397 0.5112091908 0.0215181001
-6.7361875006 0.6245132902 0.5136889224 0.0215627741
-6.7326968974 0.6263083000 0.5147789938 0.0215846559
-6.7290446435 0.6281903578 0.5158347195 0.0216075864
-6.7219017863 0.6318815722 0.5176506379 0.0216525374
-6.7147589292 0.6355845897 0.5191400887 0.0216976278
-6.7076160720 0.6392970885 0.5203058482 0.0217428582
-6.7004732149 0.6430167648 0.5211500671 0.0217882291
-6.6933303577 0.6467413276 0.5216742769 0.0218337411
-6.6861875006 0.6504684948 0.5218793948 0.0218793948
-6.6790446435 0.6541959885 0.5217657266 0.0219251908
-6.6719017863 0.6579215312 0.5213329676 0.0219711296
-6.6647589292 0.6616428405 0.5205802018 0.0220172118
-6.6576160720 0.6653576257 0.5195058990 0.0220634381
-6.6504732149 0.6690635827 0.5181079096 0.0221098091
-6.6433303577 0.6727583900 0.5163834584 0.0221563253
-6.6361875006 0.6764397039 0.5143291355 0.0222029873
-6.6290446435 0.6801051540 0.5119408864 0.0222497957
-6.6219017863 0.6837523389 0.5092139993 0.0222967512
-6.6147589292 0.6873788207 0.5061430918 0.0223438544
-6.6076160720 0.6909821210 0.5027220957 0.0223911058
-6.6004732149 0.6945597153 0.4989442400 0.0224385062
-6.5933303577 0.6981090284 0.4948020339 0.0224860560
-6.5861875006 0.7016274287 0.4902872485 0.0225337560
-6.5790446435 0.7051122235 0.4853908983 0.0225816068
-6.5719017863 0.7085606527 0.4801032233 0.0226296089
-6.5647589292 0.7119698841 0.4744136720 0.0226777632
-6.5576160720 0.7153370071 0.4683108870 0.0227260700
-6.5504732149 0.7186590268 0.4617826936 0.0227745302
-6.5433303577 0.7219328589 0.4548160941 0.0228231444
-6.5361875006 0.7251553229 0.4473972689 0.0228719131
-6.5290446435 0.7283231369 0.4395115882 0.0229208371
-6.5219017863 0.7314329117 0.4311436379 0.0229699171
-6.5147589292 0.7344811451 0.4222772629 0.0230191536
-6.5076160720 0.7374642173 0.4128956364 0.0230685473
-6.5004732149 0.7403783860 0.4029813606 0.0231180989
-6.4933303577 0.7432197832 0.3925166107 0.0231678091
-6.4861875006 0.7459844125 0.3814833338 0.0232176785
-6.4790446435 0.7486681485 0.3698635207 0.0232677078
-6.4719017863 0.7512667385 0.3576395720 0.0233178977
-6.4647589292 0.7537758069 0.3447947863 0.0233682489
-6.4576160720 0.7561908639 0.3313140077 0.0234187621
-6.4504732149 0.7585073192 0.3171844799 0.0234694379
-6.4433303577 0.7607205037 0.3023969675 0.0235202770
-6.4361875006 0.7628256986 0.2869472244 0.0235712802
-6.4290446435 0.7648181786 0.2708379101 0.0236224481
-6.4219017863 0.7666932689 0.2540810830 0.0236737814
-6.4147589292 0.7684464241 0.2367014341 0.0237252809
-6.4076160720 0.7700733321 0.2187404612 0.0237769473
-6.4057279236 0.7704817851 0.2139029187 0.0237906328
-6.4004732149 0.7715700530 0.2002618220 0.0238287812
-6.3933303577 0.7729332003 0.1813581334 0.0238807835
-6.3861875006 0.7741601773 0.1621594780 0.0239329547
-6.3790446435 0.7752494808 0.1428437900 0.0239852957
-6.3719017863 0.7762010850 0.1236490229 0.0240378072
-6.3647589292 0.7770169175 0.1048863583 0.0240904899
-6.3576160720 0.7777014271 0.0869523395 0.0241433446
-6.3504732149 0.7782622221 0.0703350834 0.0241963719
-6.3433303577 0.7787107030 0.0556046851 0.0242495727
-6.3361875006 0.7790625206 0.0433696110 0.0243029477
-6.3290446435 0.7793375173 0.0341703067 0.0243564976
-6.3219017863 0.7795585880 0.0282789516 0.0244102233
-6.3147589292 0.7797487855 0.0254204564 0.0244641254
-6.3076160720 0.7799266484 0.0246111628 0.0245182047
-6.3004732149 0.7801021496 0.0245733382 0.0245724621
-6.2933303577 0.7802778623 0.0246268982 0.0246268982
-6.2861875006 0.7804539637 0.0246815139 0.0246815139
-6.2790446435 0.7806304558 0.0247363099 0.0247363099
-6.2719017863 0.7808073400 0.0247912871 0.0247912871
-6.2647589292 0.7809846175 0.0248464462 0.0248464462
-6.2576160720 0.7811622896 0.0249017880 0.0249017880
-6.2504732149 0.7813403577 0.0249573134 0.0249573134
-6.2433303577 0.7815188231 0.0250130231 0.0250130231
-6.2361875006 0.7816976871 0.0250689179 0.0250689179
-6.2290446435 0.7818769509 0.0251249986 0.0251249986
-6.2219017863 0.7820566161 0.0251812662 0.0251812662
-6.2147589292 0.7822366838 0.0252377213 0.0252377213
-6.2076160720 0.7824171554 0.0252943649 0.0252943649
-6.2004732149 0.7825980323 0.0253511977 0.0253511977
-6.1933303577 0.7827793158 0.0254082206 0.0254082206
-6.1861875006 0.7829610073 0.0254654344 0.0254654344
-6.0787589499 0.7857438101 0.0263495513 0.0263495513
-5.7517899761 0.7948351872 0.0293400646 0.0293400646
-5.4248210024 0.8049883877 0.0328637294 0.0328637294
-5.0978520286 0.8163984567 0.0370533744 0.0370533744
-5.0000000000 0.8200924664 0.0384615385 0.0384615385
-4.9497907950 0.8220424152 0.0392150267 0.0392150267
-4.8995815900 0.8240307460 0.0399905626 0.0399905626
-4.8493723849 0.8260585872 0.0407890020 0.0407890020
-4.7991631799 0.8281271111 0.0416112418 0.0416112418
-4.7708830549 0.8293105652 0.0420851949 0.0420851949
-4.7489539749 0.8302375360 0.0424582226 0.0424582226
-4.6987447699 0.8323911289 0.0433309312 0.0433309312
-4.6485355649 0.8345892071 0.0442304029 0.0442304029
-4.5983263598 0.8368331417 0.0451577251 0.0451577251
-4.5481171548 0.8391243593 0.0461140398 0.0461140398
-4.4979079498 0.8414643455 0.0471005470 0.0471005470
-4.4476987448 0.8438546477 0.0481185083 0.0481185083
-4.4439140811 0.8440369077 0.0481965516 0.0481965516
-4.3974895397 0.8462968782 0.0491692505 0.0491692505
-4.3472803347 0.8487927176 0.0502541697 0.0502541697
-4.2970711297 0.8513439186 0.0513747358 0.0513747358
-4.2468619247 0.8539523094 0.0525324966 0.0525324966
-4.1966527197 0.8566197981 0.0537290830 0.0537290830
-4.1464435146 0.8593483770 0.0549662145 0.0549662145
-4.1169451074 0.8609807661 0.0557126745 0.0557126745
-4.0962343096 0.8621401269 0.0562457043 0.0562457043
-4.0460251046 0.8649972221 0.0575694661 0.0575694661
-3.9958158996 0.8679219358 0.0589395199 0.0589395199
-3.9456066946 0.8709166454 0.0603579995 0.0603579995
-3.8953974895 0.8739838383 0.0618271597 0.0618271597
-3.8451882845 0.8771261185 0.0633493848 0.0633493848
-3.7949790795 0.8803462130 0.0649271969 0.0649271969
-3.7899761337 0.8806714412 0.0650875596 0.0650875596
-3.7447698745 0.8836469793 0.0665632655 0.0665632655
-3.6945606695 0.8870314125 0.0682604175 0.0682604175
-3.6443514644 0.8905026542 0.0700216485 0.0700216485
-3.5941422594 0.8940640006 0.0718501337 0.0718501337
-3.5439330544 0.8977189123 0.0737492415 0.0737492415
-3.4937238494 0.9014710239 0.0757225464 0.0757225464
-3.4630071599 0.9038160215 0.0769679635 0.0769679635
-3.4435146444 0.9053241552 0.0777738444 0.0777738444
-3.3933054393 0.9092823224 0.0799071683 0.0799071683
-3.3430962343 0.9133497504 0.0821268055 0.0821268055
-3.2928870293 0.9175308863 0.0844373161 0.0844373161
-3.2426778243 0.9218304134 0.0868435536 0.0868435536
-3.1924686192 0.9262532663 0.0893506859 0.0893506859
-3.1422594142 0.9308046478 0.0919642196 0.0919642196
-3.1360381862 0.9313778085 0.0922957464 0.0922957464
-3.0920502092 0.9354900458 0.0946900249 0.0946900249
-3.0418410042 0.9403152531 0.0975343635 0.0975343635
-2.9916317992 0.9452863870 0.1005039184 0.1005039184
-2.9414225941 0.9504099116 0.1036058259 0.1036058259
-2.8912133891 0.9556926617 0.1068477110 0.1068477110
-2.8410041841 0.9611418677 0.1102377249 0.1102377249
-2.8090692124 0.9646978570 0.1124749342 0.1124749342
-2.7907949791 0.9667651835 0.1137845860 0.1137845860
-2.7405857741 0.9725707157 0.1174976242 0.1174976242
-2.6903765690 0.9785670561 0.1213868287 0.1213868287
-2.6401673640 0.9847633151 0.1254628999 0.1254628999
-2.5899581590 0.9911691599 0.1297373047 0.1297373047
-2.5397489540 0.9977948537 0.1342223371 0.1342223371
-2.4895397490 1.0046512989 0.1389311826 0.1389311826
-2.4821002387 1.0056875449 0.1396487801 0.1396487801
-2.4393305439 1.0117500841 0.1438779880 0.1438779880
-2.3891213389 1.0191035338 0.1490779357 0.1490779357
-2.3389121339 1.0267247622 0.1545473239 0.1545473239
-2.2887029289 1.0346277319 0.1603036511 0.1603036511
-2.2384937238 1.0428273160 0.1663657069 0.1663657069
-2.1882845188 1.0513393653 0.1727536670 0.1727536670
-2.1551312649 1.0571393387 0.1771607617 0.1771607617
-2.1380753138 1.0601807807 0.1794891938 0.1794891938
-2.0878661088 1.0693695900 0.1865955403 0.1865955403
-2.0376569038 1.0789250310 0.1940976588 0.1940976588
-1.9874476987 1.0888676389 0.2020223098 0.2020223098
-1.9372384937 1.0992193406 0.2103981730 0.2103981730
-1.8870292887 1.1100035533 0.2192559554 0.2192559554
-1.8368200837 1.1212452890 0.2286284932 0.2286284932
-1.8281622912 1.1232319275 0.2302992062 0.2302992062
-1.7866108787 1.1329712637 0.2385508457 0.2385508457
-1.7364016736 1.1452100115 0.2490603717 0.2490603717
-1.6861924686 1.1579920008 0.2601967840 0.2601967840
-1.6359832636 1.1713497537 0.2720021714 0.2720021714
-1.5857740586 1.1853179651 0.2845209751 0.2845209751
-1.5355648536 1.1999336183 0.2977999062 0.2977999062
-1.5011933174 1.2103325377 0.3073536157 0.3073536157
-1.4853556485 1.2152360960 0.3118877835 0.3118877835
-1.4351464435 1.2312672796 0.3268352692 0.3268352692
-1.3849372385 1.2480716324 0.3426944721 0.3426944721
-1.3347280335 1.2656962593 0.3595183847 0.3595183847
-1.2845188285 1.2841909320 0.3773601110 0.3773601110
-1.2343096234 1.3036080708 0.3962718355 0.3962718355
-1.1841004184 1.3240026653 0.4163034764 0.4163034764
-1.1742243437 1.3281341999 0.4203795271 0.4203795271
-1.1338912134 1.3454321194 0.4375009574 0.4375009574
-1.0836820084 1.3679559979 0.4599040273 0.4599040273
-1.0334728033 1.3916356511 0.4835435537 0.4835435537
-0.9832635983 1.4165336882 0.5084382176 0.5084382176
-0.9330543933 1.4427132689 0.5345905475 0.5345905475
-0.8828451883 1.4702371783 0.5619822514 0.5619822514
-0.8472553699 1.4905947280 0.5821258281 0.5821258281
-0.8326359833 1.4991666492 0.5905688468 0.5905688468
-0.7824267782 1.5295598992 0.6202736453 0.6202736453
-0.7322175732 1.5614703511 0.6509812413 0.6509812413
-0.6820083682 1.5949445204 0.6825307683 0.6825307683
-0.6317991632 1.6300195659 0.7147093416 0.7147093416
-0.5815899582 1.6667205286 0.7472462782 0.7472462782
-0.5313807531 1.7050573143 0.7798088737 0.7798088737
-0.5202863962 1.7137485300 0.7869690925 0.7869690925
-0.4811715481 1.7450215250 0.8120006823 0.8120006823
-0.4309623431 1.7865832864 0.8433633545 0.8433633545
-0.3807531381 1.8296882807 0.8733830770 0.8733830770
-0.3305439331 1.8742552365 0.9015024778 0.9015024778
-0.2803347280 1.9201741641 0.9271384516 0.9271384516
-0.2301255230 1.9673056322 0.9497057161 0.9497057161
-0.1933174224 2.0025314083 0.9639746983 0.9639746983
-0.1799163180 2.0154813521 0.9686450738 0.9686450738
-0.1297071130 2.0645062596 0.9834544265 0.9834544265
-0.0794979079 2.1141621666 0.9937197731 0.9937197731
-0.0292887029 2.1642129010 0.9991429071 0.9991429071
0.0209205021 2.2144106842 0.9995625241 0.9995625241
0.0711297071 2.2645033446 0.9949660338 0.9949660338
0.1213389121 2.3142418551 0.9854904938 0.9854904938
0.1336515513 2.3263574122 0.9824507406 0.9824507406
0.1715481172 2.3633876379 0.9714125370 0.9714125370
0.2217573222 2.4117191133 0.9531286501 0.9531286501
0.2719665272 2.4590370674 0.9311283539 0.9311283539
0.3221757322 2.5051685620 0.9059635210 0.9059635210
0.3723849372 2.5499692771 0.8782171520 0.8782171520
0.4225941423 2.5933243341 0.8484744957 0.8484744957
0.4606205251 2.6251440068 0.8249659321 0.8249659321
0.4728033473 2.6351477731 0.8172986121 0.8172986121
0.5230125523 2.6753809420 0.7852115580 0.7852115580
0.5732217573 2.7139900897 0.7526815127 0.7526815127
0.6234309623 2.7509634562 0.7201154787 0.7201154787
0.6736401674 2.7863081193 0.6878567472 0.6878567472
0.7238493724 2.8200468124 0.6561860999 0.6561860999
0.7740585774 2.8522148742 0.6253256848 0.6253256848
0.7875894988 2.8606208527 0.6171707194 0.6171707194
0.8242677824 2.8828574398 0.5954445950 0.5954445950
0.8744769874 2.9120269367 0.5666653439 0.5666653439
0.9246861925 2.9397809157 0.5390706102 0.5390706102
0.9748953975 2.9661802170 0.5127098106 0.5127098106
1.0251046025 2.9912874560 0.4876052106 0.4876052106
1.0753138075 3.0151658006 0.4637574085 0.4637574085
1.1145584726 3.0330145591 0.4459824717 0.4459824717
1.1255230126 3.0378780065 0.4411501213 0.4411501213
1.1757322176 3.0594856746 0.4197542658 0.4197542658
1.2259414226 3.0800486972 0.3995313702 0.3995313702
1.2761506276 3.0996248589 0.3804363753 0.3804363753
1.3263598326 3.1182695650 0.3624198972 0.3624198972
1.3765690377 3.1360356711 0.3454300262 0.3454300262
1.4267782427 3.1529733932 0.3294137323 0.3294137323
1.4415274463 3.1577984975 0.3248861443 0.3248861443
1.4769874477 3.1691302799 0.3143179442 0.3143179442
1.5271966527 3.1845512313 0.3000903618 0.3000903618
1.5774058577 3.1992785540 0.2866800502 0.2866800502
1.6276150628 3.2133520406 0.2740378619 0.2740378619
1.6778242678 3.2268090669 0.2621167207 0.2621167207
1.7280334728 3.2396847011 0.2508717994 0.2508717994
1.7684964200 3.2496603903 0.2422727361 0.2422727361
1.7782426778 3.2520118192 0.2402606143 0.2402606143
1.8284518828 3.2638212238 0.2302430570 0.2302430570
1.8786610879 3.2751417631 0.2207813792 0.2207813792
1.9288702929 3.2860004480 0.2118401436 0.2118401436
1.9790794979 3.2964225669 0.2033861492 0.2033861492
2.0292887029 3.3064317955 0.1953883412 0.1953883412
2.0794979079 3.3160503018 0.1878177095 0.1878177095
2.0954653938 3.3190306828 0.1854951952 0.1854951952
2.1297071130 3.3252988465 0.1806471812 0.1806471812
2.1799163180 3.3341968773 0.1738515105 0.1738515105
2.2301255230 3.3427626179 0.1674071686 0.1674071686
2.2803347280 3.3510131513 0.1612922354 0.1612922354
2.3305439331 3.3589644984 0.1554862945 0.1554862945
2.3807531381 3.3666316903 0.1499703320 0.1499703320
2.4224343675 3.3727908979 0.1455988044 0.1455988044
2.4309623431 3.3740288368 0.1447266407 0.1447266407
2.4811715481 3.3811691896 0.1397387284 0.1397387284
2.5313807531 3.3880652009 0.1349912323 0.1349912323
2.5815899582 3.3947285781 0.1304698385 0.1304698385
2.6317991632 3.4011703350 0.1261612061 0.1261612061
2.6820083682 3.4074008381 0.1220528972 0.1220528972
2.7322175732 3.4134298509 0.1181333113 0.1181333113
2.7494033413 3.4154488605 0.1168330932 0.1168330932
2.7824267782 3.4192665743 0.1143916242 0.1143916242
2.8326359833 3.4249196839 0.1108177321 0.1108177321
2.8828451883 3.4303973648 0.1074021984 0.1074021984
2.9330543933 3.4357073443 0.1041362060 0.1041362060
2.9832635983 3.4408569216 0.1010115121 0.1010115121
3.0334728033 3.4458529953 0.0980204068 0.0980204068
3.0763723150 3.4500050360 0.0955651408 0.0955651408
3.0836820084 3.4507020898 0.0951556748 0.0951556748
3.1338912134 3.4554103786 0.0924105597 0.0924105597
3.1841004184 3.4599837070 0.0897787320 0.0897787320
3.2343096234 3.4644276126 0.0872542580 0.0872542580
3.2845188285 3.4687473443 0.0848315725 0.0848315725
3.3347280335 3.4729478802 0.0825054526 0.0825054526
3.3849372385 3.4770339446 0.0802709942 0.0802709942
3.4033412888 3.4785039042 0.0794739970 0.0794739970
3.4351464435 3.4810100227 0.0781235896 0.0781235896
3.4853556485 3.4848803756 0.0760589073 0.0760589073
3.5355648536 3.4886490534 0.0740728734 0.0740728734
3.5857740586 3.4923199077 0.0721616534 0.0721616534
3.6359832636 3.4958966034 0.0703216371 0.0703216371
3.6861924686 3.4993826294 0.0685494226 0.0685494226
3.7303102625 3.5023735272 0.0670456325 0.0670456325
3.7364016736 3.5027813085 0.0668418035 0.0668418035
3.7866108787 3.5060958074 0.0651957550 0.0651957550
3.8368200837 3.5093291451 0.0636084231 0.0636084231
3.8870292887 3.5124842016 0.0620771125 0.0620771125
3.9372384937 3.5155637250 0.0605992773 0.0605992773
3.9874476987 3.5185703393 0.0591725110 0.0591725110
4.0376569038 3.5215065510 0.0577945375 0.0577945375
4.0572792363 3.5226354450 0.0572688001 0.0572688001
4.0878661088 3.5243747554 0.0564632037 0.0564632037
4.1380753138 3.5271772425 0.0551764708 0.0551764708
4.1882845188 3.5299162029 0.0539324082 0.0539324082
4.2384937238 3.5325937327 0.0527291861 0.0527291861
4.2887029289 3.5352118384 0.0515650700 0.0515650700
4.3389121339 3.5377724419 0.0504384145 0.0504384145
4.3842482100 3.5400366530 0.0494519919 0.0494519919
4.3891213389 3.5402773846 0.0493476582 0.0493476582
4.4393305439 3.5427284313 0.0482913187 0.0482913187
4.4895397490 3.5451272744 0.0472679879 0.0472679879
4.5397489540 3.5474755375 0.0462763277 0.0462763277
4.5899581590 3.5497747784 0.0453150659 0.0453150659
4.6401673640 3.5520264928 0.0443829924 0.0443829924
4.6903765690 3.5542321171 0.0434789559 0.0434789559
4.7112171838 3.5551344102 0.0431116853 0.0431116853
4.7405857741 3.5563930313 0.0426018601 0.0426018601
4.7907949791 3.5585105616 0.0417506611 0.0417506611
4.8410041841 3.5605859831 0.0409243643 0.0409243643
4.8912133891 3.5626205221 0.0401220216 0.0401220216
4.9414225941 3.5646153584 0.0393427290 0.0393427290
4.9916317992 3.5665716277 0.0385856239 0.0385856239
5.0381861575 3.5683519909 0.0379027359 0.0379027359
5.0418410042 3.5684904230 0.0378498833 0.0378498833
5.0920502092 3.5703727972 0.0371347215 0.0371347215
5.1422594142 3.5722197645 0.0364393880 0.0364393880
5.1924686192 3.5740323024 0.0357631658 0.0357631658
5.2426778243 3.5758113531 0.0351053696 0.0351053696
5.2928870293 3.5775578252 0.0344653440 0.0344653440
5.3430962343 3.5792725951 0.0338424623 0.0338424623
5.3651551313 3.5800161564 0.0335740711 0.0335740711
5.3933054393 3.5809565083 0.0332361248 0.0332361248
5.4435146444 3.5826103812 0.0326457574 0.0326457574
5.4937238494 3.5842350015 0.0320708106 0.0320708106
5.5439330544 3.5858311302 0.0315107577 0.0315107577
5.5941422594 3.5873995025 0.0309650944 0.0309650944
5.6443514644 3.5889408285 0.0304333371 0.0304333371
5.6921241050 3.5903828746 0.0299398716 0.0299398716
5.6945606695 3.5904557948 0.0299150223 0.0299150223
5.7447698745 3.5919450650 0.0294097052 0.0294097052
5.7949790795 3.5934092810 0.0289169594 0.0289169594
5.8451882845 3.5948490636 0.0284363752 0.0284363752
5.8953974895 3.5962650135 0.0279675598 0.0279675598
5.9456066946 3.5976577121 0.0275101355 0.0275101355
5.9958158996 3.5990277222 0.0270637399 0.0270637399
6.0190930788 3.5996553191 0.0268604332 0.0268604332
6.0460251046 3.6003755886 0.0266280244 0.0266280244
6.0962343096 3.6017018392 0.0262026542 0.0262026542
6.1464435146 3.6030069852 0.0257873072 0.0257873072
6.1966527197 3.6042915221 0.0253816738 0.0253816738
6.2468619247 3.6055559301 0.0249854560 0.0249854560
6.2970711297 3.6068006747 0.0245983672 0.0245983672
6.3460620525 3.6079966947 0.0242292062 0.0242292062
6.3472803347 3.6080262072 0.0242201314 0.0242201314
6.3974895397 3.6092329655 0.0238504828 0.0238504828
6.4476987448 3.6104213742 0.0234891656 0.0234891656
6.4979079498 3.6115918455 0.0231359334 0.0231359334
6.5481171548 3.6127447792 0.0227905485 0.0227905485
6.5983263598 3.6138805636 0.0224527820 0.0224527820
6.6485355649 3.6149995757 0.0221224132 0.0221224132
6.6730310263 3.6155395290 0.0219638574 0.0219638574
6.6987447699 3.6161021814 0.0217992293 0.0217992293
6.7489539749 3.6171887364 0.0214830249 0.0214830249
6.7991631799 3.6182595861 0.0211736020 0.0211736020
6.8493723849 3.6193150661 0.0208707694 0.0208707694
6.8995815900 3.6203555028 0.0205743426 0.0205743426
6.9497907950 3.6213812131 0.0202841435 0.0202841435
7.0000000000 3.6223925056 0.0200000000 0.0200000000

